Polarity--Time Interaction and Multi-Level Reliability for Event-Based Spacecraft Pose Estimation

Sparse event responses produce uneven keypoint errors whose effects on spacecraft pose depend on correspondence geometry and the reliability of successive observations. We present a reliability-aware framework connecting polarity--time localization, geometric recovery, event--CAD refinement, and trajectory optimization. A three-branch representation combines positive events, negative events, and recent-event timing through cross-branch attention and gating, followed by spatiotemporal aggregation. An ordered semantic-point head estimates relative correspondence precision for geometrically constrained pose recovery. Event-edge and CAD-projection agreement then guide local pose refinement under keypoint-geometry safeguards. At the sequence level, a ten-dimensional descriptor combines heatmap shape, reprojection consistency, and geometric conditioning to set time-aligned observation scales. On the official SPADES challenge test set, the complete system achieves a combined pose score of 0.0474, approximately 5.4\% below PASAN+IRIS. Validation ablations reduce the score from 0.0772 for base localization with uniform PnP to 0.0514 for the complete cascade; on identical single-frame observations, quality weighting reduces the score from 0.0549 with constant-weight optimization to 0.0514.

==> README.txt <==
IEEE Sensors Journal manuscript source

Main file: main.tex
Compiler: pdfLaTeX with BibTeX
Bibliography: references.bib (32 entries); precompiled main.bbl is also included.

Build with a TeX Live or MiKTeX installation:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

Or run:
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  bibtex main
  pdflatex -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -interaction=nonstopmode -halt-on-error main.tex

On Overleaf, upload this ZIP, set main.tex as the main document and select pdfLaTeX.
All referenced figures and author photographs are in figures/.
The graphical abstract is figures/fig_graphical_abstract.pdf.
Keep the supplied class, style, bibliography-style and logo files beside main.tex.
jsen_compat.sty contains the rendering compatibility fixes used by this manuscript.

The checked build produces a 12-page manuscript with 32 references.
The source archive excludes compilation caches and historical drafts.

